Learning POMDP World Models from Observations with Language-Model Priors

Whether navigating a building, operating a robot, or playing a game, an agent that acts effectively in an environment must first learn an internal model of how that environment works. Partially-observable Markov decision processes (POMDPs) provide a flexible modeling class for such internal world models, but learning them from observation-action trajectories alone is challenging and typically requires extensive environment interaction. We ask whether language-model priors can reduce costly interaction by leveraging prior knowledge, and introduce Pinductor (POMDP-inductor): an LLM proposes candidate POMDP models from a few observation-action trajectories and iteratively refines them to optimize a belief-based likelihood score. Despite relying on strictly less information, Pinductor achieves comparable performance and sample efficiency to LLM-based POMDP learning methods with privileged access to hidden states. Moreover, it is up to 330 times more sample-efficient than standard POMDP baselines such as DreamerV3, at comparable computational cost. Further results show that performance scales with LLM capability and degrades gracefully as semantic information about the environment is withheld. Together, these results position language-model priors as a practical tool for sample-efficient world-model learning under partial observability, and a step toward generalist agents in real-world environments. Code: https://github.com/atomresearch/pinductor.

==> examples/curtis_online_output.txt <==
Based on the provided examples, the key discrepancy is that your current model treats lava ('ObjectTypes.lava') as an impassable obstacle. However, the real-world transitions clearly show the agent successfully moving forward into cells containing lava. This indicates that in this specific environment, lava cells are **traversable** and only boundary/structural walls ('ObjectTypes.wall') block movement.

To align your model with the true distribution, you should remove the lava check from the walkability condition.

Here is the improved 'transition_func':

'''python
def transition_func(state, action):
    """
    Args:
        state (MinigridState): the state of the environment 
        action (int): action to be taken in state 'state'
    Returns:
        new_state (MinigridState): the new state of the environment
    """
    def _is_cell_walkable(grid, x, y):
        # Check boundaries
        if x < 0 or x >= grid.shape[1] or y < 0 or y >= grid.shape[0]:
            return False
        # Check against impassable terrain (only walls are impassable here)
        cell = grid[y][x]
        return cell != ObjectTypes.wall

    new_pos = state.agent_pos
    new_dir = state.agent_dir
    new_carrying = state.carrying

    if action == Actions.left:
        new_dir = (state.agent_dir - 1) % 4
    elif action == Actions.right:
        new_dir = (state.agent_dir + 1) % 4
    elif action == Actions.forward:
        dx, dy = DIR_TO_VEC[state.agent_dir]
        next_x = new_pos[0] + dx
        next_y = new_pos[1] + dy
        
        if _is_cell_walkable(state.grid, next_x, next_y):
            new_pos = (next_x, next_y)
            
    # Actions 3 through 6 do not modify pose or inventory in this environment configuration
    
    return MinigridState(
        grid=state.grid,
        agent_pos=new_pos,
        agent_dir=new_dir,
        carrying=new_carrying
    )
'''

==> examples/ours_online_input.txt <==
#define system
You are a robot exploring its environment through partial observations.

ENVIRONMENT
-----------
11x6 grid (two 6x6 rooms connected through a locked door at column 5) with boundary walls. A key is placed in the accessible left room, and the goal is located behind the locked door in the right room. Agent starts in the left room with random position and direction. The room layout is fixed, while agent start position, key position, and goal position VARY between episodes.

GOAL
----


Your task is to improve the distribution of initial states, observations, transitions, and rewards implemented in Python.

OBSERVED DATA
-------------
Below are samples of actions and resulting observations from the real environment.
The true state is hidden — you only see observations (the agent's partial view).
Use these to verify your understanding of the world dynamics.



--- Episode 1 ---

MinigridObservation(image=
[[ 2  2  2]
 [ 2  1 12]
 [ 2  1  1]], dir=3, carrying=None)


Action: forward

MinigridObservation(image=
[[ 2  2  2]
 [ 2  2 12]
 [ 2  2  1]], dir=3, carrying=None)
Reward: 0, Terminated: False


Action: right

MinigridObservation(image=
[[ 2  2  2]
 [ 1  1 12]
 [ 1  1  1]], dir=0, carrying=None)
Reward: 0, Terminated: False


[ ... 146 steps omitted ... ]
--- Episode 2 ---

Action: 2

MinigridObservation(image=
[[ 1  2  7]
 [ 1  6 12]
 [ 1  2  1]], dir=0, carrying=None)
Reward: 0, Terminated: False


Action: 0

MinigridObservation(image=
[[ 1  1  1]
 [ 1  7 12]
 [ 2  2  6]], dir=3, carrying=None)
Reward: 0, Terminated: False


Action: 3

MinigridObservation(image=
[[ 1  1  1]
 [ 1  1 12]
 [ 2  2  6]], dir=3, carrying=7)
[ ... 337 steps omitted ... ]

YOUR CURRENT CODE
-----------------
'''
# type: ignore
# ─────────────────────────────────────────────────────────────────────
# LLM context template — NOT an importable module.
#
# This file is read as plain text and injected into the LLM prompt so
# the model understands the Minigrid state/observation API.  It is
# never imported by Python code.  The authoritative implementations
# live in minigrid_env.py.
# ─────────────────────────────────────────────────────────────────────
from __future__ import annotations

from dataclasses import dataclass
from enum import IntEnum
from typing import Any, List, Optional, Tuple

import numpy as np
from numpy.typing import NDArray

AGENT_DIR_TO_STR = {0: ">", 1: "V", 2: "<", 3: "^"}
DIR_TO_VEC = [
    # Pointing right (positive X)
    np.array((1, 0)),
    # Down (positive Y)
    np.array((0, 1)),
    # Pointing left (negative X)
    np.array((-1, 0)),
    # Up (negative Y)
    np.array((0, -1)),
]

SEE_THROUGH_WALLS = True


class ObjectTypes(IntEnum):
    unseen = 0
    empty = 1
    wall = 2
    open_door = 4
    closed_door = 5
    locked_door = 6
    key = 7
    ball = 8
    box = 9
    goal = 10
    lava = 11
    agent = 12


class Direction(IntEnum):
    facing_right = 0
    facing_down = 1
    facing_left = 2
    facing_up = 3


class Actions(IntEnum):
    left = 0  # Turn left
    right = 1  # Turn right
    forward = 2  # Move forward
    pickup = 3  # Pick up an object
    drop = 4  # Drop an object
    toggle = 5  # Toggle/activate an object
    done = 6  # Done completing the task


@dataclass
class MinigridObservation(Observation):
    """POMDP-clean observation — three perceptual fields the agent reads
    each step.

    Args:
        'image': 3x3 field of view in front of the agent.
        'agent_dir': compass — facing direction
                     (0=right, 1=down, 2=left, 3=up). Proprioception.
        'carrying': object the agent holds ('None' if empty).
                    Proprioception.

    ''reward'' and ''terminated'' are NOT fields of the observation:
    they are *outcomes of the transition* computed by ''reward_func'',
    not perceptual signals that ''obs_func'' should be asked to
    reproduce. The agent still sees them per step (they appear in the
    OBSERVED DATA block alongside each obs), but ''obs_func'' should
    fill only ''image'' (and may set ''agent_dir'' / ''carrying'' if
    the underlying state carries them).

    Absolute position and the full grid are NOT part of the observation
    — the agent never sees them. Any code that reads or writes
    ''obs.agent_pos'' will crash.
    """

    image: NDArray[np.int8]
    agent_dir: int = 0
    carrying: Optional[int] = None


@dataclass
class MinigridState(State):
    """An agent exists in an indoor multi-room environment represented by a
    grid."""

    grid: NDArray[np.int8]  # Indexed as grid[x, y] where x=column, y=row
    agent_pos: Tuple[int, int]  # (x, y) position in the grid
    agent_dir: int  # 0=right, 1=down, 2=left, 3=up
    carrying: Optional[int]  # ObjectType being carried, or None

    @property
    def front_pos(self) -> Tuple[int, int]:
        """Get the (x, y) position of the cell directly in front of the agent."""
        return (
            np.array(self.agent_pos) + np.array(DIR_TO_VEC[self.agent_dir])
        ).tolist()

    @property
    def width(self) -> int:
        return self.grid.shape[0]  # grid[x, y]: shape[0] = width (x-axis)

    @property
    def height(self) -> int:
        return self.grid.shape[1]  # grid[x, y]: shape[1] = height (y-axis)

    def get_type_indices(self, obj_type: int) -> List[Tuple[int, int]]:
        """Return list of (x, y) positions where grid contains obj_type."""
        idxs = np.where(self.grid == obj_type)
        return list(zip(idxs[0], idxs[1]))  # List of (x, y) tuples


    def get_field_of_view(self, view_size: int) -> NDArray[np.int8]:
        """Returns the field of view in front of the agent.

        DO NOT modify this function.
        """

        # Get the extents of the square set of tiles visible to the agent
        # Facing right
        if self.agent_dir == 0:
            topX = self.agent_pos[0]
            topY = self.agent_pos[1] - view_size // 2
        # Facing down
        elif self.agent_dir == 1:
            topX = self.agent_pos[0] - view_size // 2
            topY = self.agent_pos[1]
        # Facing left
        elif self.agent_dir == 2:
            topX = self.agent_pos[0] - view_size + 1
            topY = self.agent_pos[1] - view_size // 2
        # Facing up
        elif self.agent_dir == 3:
            topX = self.agent_pos[0] - view_size // 2
            topY = self.agent_pos[1] - view_size + 1
        else:
            assert False, "invalid agent direction"

        fov = np.full((view_size, view_size), ObjectTypes.wall, dtype=self.grid.dtype)

        # Compute the overlapping region in the grid.
        gx0 = max(topX, 0)
        gy0 = max(topY, 0)
        gx1 = min(topX + view_size, self.grid.shape[0])
        gy1 = min(topY + view_size, self.grid.shape[1])

        # Determine where the overlapping region goes in the padded array.
        px0 = max(0, -topX)
        py0 = max(0, -topY)

        # Copy the overlapping slice.
        fov[px0 : px0 + (gx1 - gx0), py0 : py0 + (gy1 - gy0)] = self.grid[
            gx0:gx1, gy0:gy1
        ]

        for _ in range(self.agent_dir + 1):
            # Rotate left
            fov = np.rot90(fov.T, k=1).T

        agent_pos = (fov.shape[0] // 2, fov.shape[1] - 1)
        fov[agent_pos] = ObjectTypes.agent

        return fov



# type: ignore
# ─────────────────────────────────────────────────────────────────────
# LLM context template — NOT an importable module.
#
# This file is read as plain text and injected into the LLM prompt so
# the model understands the Minigrid state/observation API.  It is
# never imported by Python code.  The authoritative implementations
# live in minigrid_env.py.
# ─────────────────────────────────────────────────────────────────────
from __future__ import annotations

from dataclasses import dataclass
from enum import IntEnum
from typing import Any, List, Optional, Tuple
import random

import numpy as np
from numpy.typing import NDArray

AGENT_DIR_TO_STR = {0: ">", 1: "V", 2: "<", 3: "^"}
DIR_TO_VEC = [
    np.array((1, 0)),
    np.array((0, 1)),
    np.array((-1, 0)),
    np.array((0, -1)),
]

SEE_THROUGH_WALLS = True

class ObjectTypes(IntEnum):
    unseen = 0
    empty = 1
    wall = 2
    open_door = 4
    closed_door = 5
    locked_door = 6
    key = 7
    ball = 8
    box = 9
    goal = 10
    lava = 11
    agent = 12

class Direction(IntEnum):
    facing_right = 0
    facing_down = 1
    facing_left = 2
    facing_up = 3

class Actions(IntEnum):
    left = 0
    right = 1
    forward = 2
    pickup = 3
    drop = 4
    toggle = 5
    done = 6

@dataclass
class MinigridObservation:
    image: NDArray[np.int8]
    agent_dir: int = 0
    carrying: Optional[int] = None

@dataclass
class MinigridState:
    grid: NDArray[np.int8]
    agent_pos: Tuple[int, int]
    agent_dir: int
    carrying: Optional[int]

    @property
    def front_pos(self) -> Tuple[int, int]:
        return (np.array(self.agent_pos) + np.array(DIR_TO_VEC[self.agent_dir])).tolist()

    @property
    def width(self) -> int:
        return self.grid.shape[0]
    @property
    def height(self) -> int:
        return self.grid.shape[1]

    def get_type_indices(self, obj_type: int) -> List[Tuple[int, int]]:
        idxs = np.where(self.grid == obj_type)
        return list(zip(idxs[0], idxs[1]))

    def get_field_of_view(self, view_size: int) -> NDArray[np.int8]:
        fov = np.full((view_size, view_size), ObjectTypes.wall, dtype=self.grid.dtype)
        topX = self.agent_pos[0]
        topY = self.agent_pos[1]
        
        if self.agent_dir == 0: topY -= view_size // 2
        elif self.agent_dir == 1: topX -= view_size // 2
        elif self.agent_dir == 2: topX -= view_size - 1; topY -= view_size // 2
        elif self.agent_dir == 3: topX -= view_size // 2; topY -= view_size - 1
        
        gx0 = max(topX, 0); gy0 = max(topY, 0)
        gx1 = min(topX + view_size, self.width)
        gy1 = min(topY + view_size, self.height)
        px0 = max(0, -topX); py0 = max(0, -topY)
        
        fov[px0:px0+(gx1-gx0), py0:py0+(gy1-gy0)] = self.grid[gx0:gx1, gy0:gy1]
        
        for _ in range(self.agent_dir + 1):
            fov = np.rot90(fov.T, k=1).T
            
        fov[view_size // 2, view_size - 1] = ObjectTypes.agent
        return fov

def initial_func(empty_state: MinigridState) -> MinigridState:
    """Samples a plausible initial state."""
    state = MinigridState(
        grid=empty_state.grid.copy(),
        agent_pos=(0, 0),
        agent_dir=0,
        carrying=None
    )
    
    # Random agent position in left room
    state.agent_pos = (random.randint(1, 4), random.randint(1, state.height - 2))
    state.agent_dir = random.choice([0, 1, 2, 3])
    
    # Place key in left room
    key_pos = (random.randint(1, 4), random.randint(1, state.height - 2))
    while key_pos == state.agent_pos:
        key_pos = (random.randint(1, 4), random.randint(1, state.height - 2))
    state.grid[key_pos[0], key_pos[1]] = ObjectTypes.key
    
    # Place locked door at column 5
    door_y = random.randint(1, state.height - 2)
    state.grid[5, door_y] = ObjectTypes.locked_door
    
    # Place goal in right room
    goal_pos = (random.randint(6, 9), random.randint(1, state.height - 2))
    state.grid[goal_pos[0], goal_pos[1]] = ObjectTypes.goal
    
    return state

def observation_func(state, action, empty_obs):
    """Returns the agent's current field of view."""
    empty_obs.image = state.get_field_of_view(3)
    empty_obs.agent_dir = state.agent_dir
    empty_obs.carrying = state.carrying
    return empty_obs

def transition_func(state, action):
    """Computes the next state based on the action."""
    new_state = MinigridState(
        grid=state.grid.copy(),
        agent_pos=list(state.agent_pos),
        agent_dir=state.agent_dir,
        carrying=state.carrying
    )
    
    front_x, front_y = new_state.front_pos
    
    if action == Actions.left:
        new_state.agent_dir = (new_state.agent_dir - 1) % 4
    elif action == Actions.right:
        new_state.agent_dir = (new_state.agent_dir + 1) % 4
    elif action == Actions.forward:
        if 0 <= front_x < new_state.width and 0 <= front_y < new_state.height:
            target = new_state.grid[front_x, front_y]
            if target in (ObjectTypes.empty, ObjectTypes.goal, ObjectTypes.open_door, ObjectTypes.key):
                new_state.agent_pos = [front_x, front_y]
    elif action == Actions.pickup:
        if new_state.carrying is None and 0 <= front_x < new_state.width and 0 <= front_y < new_state.height:
            if new_state.grid[front_x, front_y] == ObjectTypes.key:
                new_state.carrying = ObjectTypes.key
                new_state.grid[front_x, front_y] = ObjectTypes.empty
    elif action == Actions.drop:
        if new_state.carrying is not None:
            if new_state.grid[front_x, front_y] == ObjectTypes.empty:
                new_state.grid[front_x, front_y] = new_state.carrying
                new_state.carrying = None
    elif action == Actions.toggle:
        if 0 <= front_x < new_state.width and 0 <= front_y < new_state.height:
            if new_state.grid[front_x, front_y] == ObjectTypes.locked_door and new_state.carrying == ObjectTypes.key:
                new_state.grid[front_x, front_y] = ObjectTypes.open_door
                
    return new_state

def reward_func(state, action, next_state):
    """Computes reward and termination."""
    reward = 0.0
    done = False
    
    # Terminate and reward when agent steps onto goal
    if next_state.grid[next_state.agent_pos[0], next_state.agent_pos[1]] == ObjectTypes.goal:
        # Only trigger on forward move onto goal to match standard env dynamics
        if action == Actions.forward:
            reward = 1.0
            done = True
            
    return reward, done

'''

EVALUATION RESULTS
------------------
Your code was evaluated against the observed data. Here are the results:

MODEL FIT
---------
Overall PF score: -18.86
(0 = perfect prediction, more negative = worse)

OBSERVATION EXPLANATION
-----------------------
Best particle distance: 0.000
Median particle distance: 3.011
Distance variance: 3.067

Interpretation:
- Best particle distance measures whether ANY state explains the observation.
- Median distance measures how well the particle belief explains observations overall.
- Large gap between best and median indicates transition or inference problems.

PARTICLE FILTER HEALTH
----------------------
Mean effective sample size (ESS): 324.90
Minimum ESS during episode: 1.54
(Max possible ESS = number of particles + rejuvenation)

Interpretation:
- Low ESS indicates particle degeneracy (few particles explain observations).
- Persistent low ESS suggests transition model mismatch or insufficient particles.

PREDICTION ACCURACY BY CONTEXT (observation, action)
-------------------------------------------------------
Contexts where your model predicts poorly:
  observation=[[2, 2, 4], [1, 1, 12], [1, 1, 7]] + action=LEFT: avg_score=-2.1026 (n=1) [obs changes here]
  observation=[[2, 1, 1], [4, 1, 12], [2, 1, 1]] + action=LEFT: avg_score=-1.4617 (n=1) [obs changes here]
  observation=[[1, 2, 1], [1, 4, 12], [1, 2, 1]] + action=LEFT: avg_score=-1.4572 (n=1) [obs changes here]

Contexts marked [obs changes here] are steps where the agent's observation shifts between consecutive time-steps (something entered or left the field of view, or the pose changed). Prediction errors at these steps usually mean your transition_func mishandles the underlying state change — check the rule that decides whether an action is blocked, succeeds, or alters the agent's pose.

MODEL UNCERTAINTY (your candidate models disagree on these cases):
-----------------------------------------------------------------
- When agent sees FOV=[[1,1,1] | [1,1,12] | [2,2,6]], action=2: models DISAGREE on 2/10 particles (agree on 8/10). (seen at step 11, agent took 1 instead)
- When agent sees FOV=[[2,2,2] | [1,1,12] | [1,1,1]], action=2: models DISAGREE on 1/10 particles (agree on 9/10). (seen at step 1, agent took 1 instead)
- When agent sees FOV=[[2,2,2] | [7,1,12] | [1,1,1]], action=2: models DISAGREE on 1/10 particles (agree on 9/10). (seen at step 2, agent took 2 instead)
- When agent sees FOV=[[2,2,2] | [2,7,12] | [2,1,1]], action=2: models DISAGREE on 1/10 particles (agree on 9/10). (seen at step 3, agent took 2 instead)
- When agent sees FOV=[[2,2,2] | [2,1,12] | [2,1,1]], action=2: models DISAGREE on 1/10 particles (agree on 9/10). (seen at step 4, agent took 3 instead)

These disagreements indicate uncertain transition rules. Think carefully about what should happen in each case. The majority vote is not always correct.

INSTRUCTIONS
------------
1. First, analyze: for each reported error or disagreement above, explain
   in plain English what you think went wrong and why.
2. Then, fix: implement an improved version of the initial_func, observation_func, transition_func, reward_func, and initial_func functions.
   Focus on the specific cases where the evaluation found errors.

Rules:
- You must implement the initial_func, observation_func, transition_func, reward_func, and initial_func functions.
- Do not create new classes or import new modules.
- Do not overfit to specific indices — use general rules.
- Put the initial_func, observation_func, transition_func, reward_func, and initial_func functions in a python code block.

Generalization principles
-------------------------
Your goal is a **world model**: a compact, general description of how the
environment behaves, not a lookup table of the samples you have seen.

1. **Rules over memorization.** Express conditions on semantic content,
   not on the literal arrays present in the samples.
2. **Cover the space, not the sample.** Enumerate every plausible case the
   environment can produce and decide what should happen in each, even
   when the sample does not exercise it.
3. **Parsimony.** Prefer the shortest rule consistent with the data. Long
   nested branches enumerating specific coordinates almost always overfit.
4. **No episode or step references.** Conditions must depend only on the
   arguments your function receives, not on which sample they came from.
5. **One coherent hypothesis.** When several samples disagree, choose the
   single most general rule consistent with all of them — do not stack
   special cases for each one.
6. **Keep what was already right.** When extending your previous code,
   do not drop a case that already worked. Add the new case alongside.


